Intra-cluster Summed Galaxy Colors

Though cluster-summed luminosities have served as mass proxies, cluster-summed colors have received less attention. Since galaxy colors have given useful insights into dust content and specific star formation rates, this research investigates possible correlations between cluster-summed colors and various observable and intrinsic halo properties for clusters in subsamples of TNG, SDSS, and Buzzard. Cluster color--magnitude space shows a peak towards the red and bright corner, drawn there by bright red galaxies. Summing colors across a cluster reduces the scatter in color spaces, since magnitude summing acts somewhat like a weighted average. The correlation between these summed colors were $(73 \pm 24)\%$ across all three datasets. Summed colors and cluster properties typically had low correlations but ranged up to $\sim 40\%$. The correlation between color and mass didn't change significantly with richness threshold for TNG and Buzzard, but for SDSS the correlation decreased dramatically with increasing richness, passing from positive correlation to negative correlation near a richness threshold of ten. We also looked at mass proxy scaling relations with richness or magnitude and measured the reduction in mass scatter once we added cluster colors. The reduction was generally insignificant, but several large reductions in mass scatter occurred under certain circumstances: high-richness Buzzard mass--magnitude relation saw a reduction of $(19 \pm 28)\%$ while low-richness SDSS saw similar order reductions of $(16 \pm 8)\%$ and $(14 \pm 8)\%$ for the mass--richness and mass--magnitude relations respectively. This first look at summed cluster color shows potential in aiding mass proxies under certain circumstances, but more deliberate and thorough investigations are needed to better characterize and make use of cluster-summed colors.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
